MAPA: Multi-Accelerator Pattern Allocation Policy for Multi-Tenant GPU Servers

Multi-accelerator servers are increasingly being deployed in shared multi-tenant environments (such as in cloud data centers) in order to meet the demands of large-scale compute-intensive workloads. In addition, these accelerators are increasingly being inter-connected in complex topologies and workloads are exhibiting a wider variety of inter-accelerator communication patterns. However, existing allocation policies are ill-suited for these emerging use-cases. Specifically, this work identifies that multi-accelerator workloads are commonly fragmented leading to reduced bandwidth and increased latency for inter-accelerator communication. We propose Multi-Accelerator Pattern Allocation (MAPA), a graph pattern mining approach towards providing generalized allocation support for allocating multi-accelerator workloads on multi-accelerator servers. We demonstrate that MAPA is able to improve the execution time of multi-accelerator workloads and that MAPA is able to provide generalized benefits across various accelerator topologies. Finally, we demonstrate a speedup of 12.4% for 75th percentile of jobs with the worst case execution time reduced by up to 35% against baseline policy using MAPA.

==> data/bw-data.csv <==
size	    NV2S	NV2D	PCIe	NV1S	RNV2D
4096	    0.33	0.32	0.31	0.31	0.15
8192	    0.64	0.65	0.63	0.62	0.27
16384	    0.66	1.04	0.93	1.21	0.57
32768	    1.24	1.18	1.32	2.03	1.13
65536	    2.37	2.17	2.25	2.9	    2.24
131072	    4.23	4.32	3.79	5.01	3.47
262144	    6.91	7.84	5.6	    7.75	6.48
524288	    10.63	13.04	7.28	10.67	10.91
1048576	    13.36	20.05	8.4	    13.13	17.31
2097152	    16.43	27.07	9.54	15.04	24.65
4194304	    19.54	31.43	10.05	16.15	29.14
8388608	    21.01	38.67	10.36	16.78	32.9
16777216	21.93	41.88	10.62	17.1	36.64
33554432	22.41	43.74	10.77	17.28	40.65
67108864	22.65	44.71	10.73	17.37	42.95
134217728	22.78	45.21	10.86	17.41	44.26
268435456	22.85	45.48	10.97	17.44	45.05
536870912	22.88	45.65	11.01	17.45	45.39
1073741824	22.9	45.73	11.05	17.45	45.6

==> data/bw-execTime.csv <==
BW	VGG	AlexNet	Inception	Resnet	Caffenet	Googlenet
10.694	762.186	471.277	1031.985	843.345	799.931	737.118
45.623	331.225	270.84	569.992	340.297	750.706	724.305
81.026	275.604	246.869	560.675	328.92	777.942	731.346

==> data/histo.csv <==
ID	Baseline	Topo-Aware	Greedy	Preserve
1	14.7942158	14.23804227	14.46051168	14.9054505
2	14.57174638	13.57063404	12.7919911	13.12569522
3	14.34927697	13.45939933	13.57063404	13.45939933
4	13.57063404	12.90322581	14.34927697	14.68298109
5	12.7919911	13.57063404	13.12569522	13.90433815
6	11.01223582	12.01334816	10.78976641	9.899888765
7	10.12235818	10.45606229	10.34482759	9.899888765
8	8.787541713	9.78865406	10.567297	10.12235818

==> data/last-bw-data.csv <==
LAST   BW
35   10.694
40   10.400
55   12.457
60   12.465
80   10.490
85   10.522
120  10.408
125  43.734
150  45.623
170  10.548
175  81.026
105	10.6743
120	43.8382
130	10.7763
135	44.0015
145	10.7014
160	10.6889
170	45.5957
175	44.0336
185	43.9918
200	43.9837
210	13.1259

==> data/last-execTime.csv <==
LAST	execTime
40	756.314
125	335.242
150	331.225
170	758.749
175	275.604
200	118.628

==> data/net-mot-data.csv <==
nets            NV2S	    NV2D	    PCIe	RNV2D
AlexNet	        1.837837838	2.185714286	1	2.014483213
GoogleNet	    1.031287605	1.041312272	1	0.9293801241
VGG-16	        2.198458574	2.866834171	1	2.237254902
Resnet	        2.271099744	2.596491228	1	1.799465024
Inception	    1.711290323	1.83882149	1	1.490168539
CaffeNet	    1.01048963	1.07482014	1	1.005641026


==> data/network-communication-cdf/alexnet.csv <==
size	cdf
139776	0.124998438
1229824	0.249996875
1770496	0.374995313
2655744	0.49999375
3540480	0.624992188
16388000	0.749990625
67125248	0.874989063
151011328	0.9999875
243860896	1

==> data/network-communication-cdf/caffenet.csv <==
size	cdf
34944	0.117476688
307456	0.234918056
442624	0.352641989
663936	0.47005981
752832	0.528927663
885120	0.646369031
4097000	0.763810398
16781312	0.881981727
37752832	0.999988226
102441076	1

==> data/network-communication-cdf/googlenet.csv <==
size    cdf
12352	0.015624976
16640	0.031249951
24704	0.046874927
30784	0.062499902
32896	0.078124878
37888	0.093749854
49248	0.124999805
49408	0.14062478
51328	0.156249756
65664	0.171874731
65792	0.187499707
67712	0.203124683
74112	0.218749658
76992	0.234374634
106624	0.249999609
123136	0.265624585
131328	0.312499512
131584	0.343749463
153856	0.374999414
159936	0.39062439
184704	0.406249365
205056	0.421874341
229824	0.453124292
262656	0.499999219
270848	0.53124917
295488	0.546874146
307584	0.562499121
328320	0.578124097
338560	0.593749072
369408	0.609374048
410112	0.640623999
426496	0.67187395
442880	0.687498926
443136	0.703123901
533120	0.718748877
541696	0.734373853
614912	0.749998828
639744	0.765623804
719680	0.781248779
852992	0.796873755
885504	0.81249873
904064	0.828123706
1180672	0.843748682
1279488	0.859373657
1494144	0.874998633
1844480	0.906248584
2655744	0.92187356
4100000	0.968748486
8392704	0.999998438
53513120	1

==> data/network-communication-cdf/inception-v3.csv <==
size cdf
256	0.010600703
260	0.021201406
384	0.031802109
388	0.042402812
512	0.088339191
516	0.134275571
640	0.137809139
644	0.141342706
768	0.169611247
772	0.197879789
1024	0.219081195
1028	0.240282601
1280	0.282685412
1284	0.325088224
1536	0.431095254
1540	0.537102284
2560	0.547702987
2564	0.55830369
3072	0.604240069
3076	0.650176449
3456	0.653710016
3584	0.660777152
3588	0.667844287
20480	0.671377855
24576	0.674911422
24588	0.67844499
36864	0.685512125
49152	0.696112828
55296	0.699646396
65536	0.710247099
73728	0.727914937
221184	0.742049208
307200	0.752649911
331776	0.766784181
393216	0.773851317
458752	0.787985587
491520	0.802119858
552960	0.805653426
589824	0.848056237
688128	0.855123373
716800	0.883391914
860160	0.897526185
983040	0.901059752
1032192	0.929328294
1327104	0.932861861
1572864	0.936395429
1638400	0.939928996
1769472	0.968197538
1966080	0.971731105
2211840	0.975264673
2293760	0.978798241
2621440	0.982331808
3145728	0.985865376
3670016	0.989398944
3981312	0.992932511
6193152	0.999999647
87304964	1

==> data/network-communication-cdf/resnet-50.csv <==
size    cdf
512	    0.043749973
516	    0.087499945
1024	0.137499914
1028	0.187499883
2048	0.28749982
2052	0.387499758
4096	0.456249715
4100	0.524999672
8192	0.568749645
8196	0.612499617
16384	0.643749598
16388	0.668749582
37888	0.674999578
65536	0.712499555
131072	0.718749551
147456	0.737499539
262144	0.781249512
524288	0.793749504
589824	0.818749488
1048576	0.887499445
2097152	0.899999438
2359296	0.937499414
4194304	0.968749395
8196000	0.974999391
8388608	0.981249387
9437184	0.999999375
102441076	1

==> data/network-communication-cdf/vgg-16.csv <==
size	cdf
7168	0.062499609
147712	0.124999219
295424	0.187498828
590336	0.249998438
1180672	0.312498047
2360320	0.437497266
4720640	0.499996875
9439232	0.812494922
16388000	0.874994531
67125248	0.937494141
411058176	0.99999375
553430176	1

==> data/policy-overhead.csv <==
Nodes	Torus-2d	CubeMesh-16	DGX-V	Summit
2	    301	        301	        301	    301
3	    301	        301	        301	    301
4	    303	        302	        303	    302
5	    304	        305	        304	    304
6	    307	        307	        307	    306
7	    326	        321	        321     1
8	    926	        937	        935     1
9	    25145	    25489       1       1


==> data/regression/2.csv <==
BW	Predicted
45.3446	39.07919035
22.3123	21.60561575
6.63198	10.08374354

==> data/regression/3.csv <==
BW	Predicted
45.5088	57.85786351
45.4811	44.12675019
15.2438	24.1074306
7.83809	10.44472621
7.68613	3.206982694

==> data/regression/4.csv <==
BW	Predicted
10.4007	12.46791363
10.4087	18.24348449
10.4903	4.885852302
10.5228	21.85607524
10.5489	26.40668761
10.6948	0.661905079
10.7812	9.959820325
12.4572	11.62425738
12.4658	18.92305283
12.4946	4.885852302
43.7342	42.18030979
45.623	49.14771351
81.0265	68.70692109

==> data/regression/5.csv <==
BW	Predicted
10.6889	20.91452476
10.7014	17.86463711
43.8382	33.26691872
43.9918	34.50060164
44.0015	32.97354317
10.6743	21.33915001
45.5957	26.40668761
43.9837	51.8030839
44.0336	39.00758591
10.7763	9.207054382

==> data/regression/sim_real_pred_bw.csv <==
Real	Sim
10.370793	12.335063
10.370793	12.335063
10.444726	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	12.335063
12.335063	24.107431
12.335063	24.107431
12.335063	26.406688
18.243485	30.003522
18.243485	30.003522
20.602007	30.003522
30.003522	30.003522
30.003522	30.003522
30.003522	30.003522
31.331676	30.003522
31.331676	31.331676
34.500602	31.331676
36.456945	31.331676
41.644281	31.331676
44.12675	44.12675
44.12675	44.12675
53.509157	44.12675
53.509157	49.147714
53.509157	53.509157
53.509157	53.509157
53.509157	53.509157
53.509157	53.509157
53.509157	53.509157
53.509157	53.509157
53.509157	53.509157
53.509157	53.509157
53.509157	53.509157
53.509157	53.509157
53.509157	53.509157
53.509157	53.509157
53.509157	53.509157
53.509157	53.509157
53.608775	53.509157
53.608775	53.509157
53.608775	53.509157
53.608775	53.509157
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
53.608775	53.608775
57.857864	53.608775
57.857864	53.608775
57.857864	53.608775
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	57.857864
57.857864	58.925036
57.857864	58.925036
57.857864	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	58.925036
58.925036	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921
68.706921	68.706921

==> data/top500-interconnects.csv <==
Year    Interconnects   GPU-based-SC    Ratio   Other-Acc
2017	20	71	28.16901408	15
2018	71	96	73.95833333	12
2019	111	127	87.4015748	7
2020	123	137	89.7810219	9
2021	127	141	90.07092199	5
